Geometric numerical integration of nonholonomic systems and optimal control problems

A geometric derivation of numerical integrators for nonholonomic systems and optimal control problems is obtained. It is based in the classical technique of generating functions adapted to the special features of nonholonomic systems and optimal control problems.

==> ifacmtg.cls.txt <==
%%%%%%%%%%%%%%%%%%%%%%%%%% End of IFAC.bst %%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%% ===========================================================================
%%%  @LaTeX-style-file{
%%%     author          = "Silvano Balemi",
%%%     version         = "1.4",
%%%     date            = "12-MAR-1993",
%%%     filename        = "IFAC.bst",
%%%     address         = "Automatic Control Laboratory
%%%                        Swiss Federal Institute of Technology (ETH)
%%%                        8092 Zurich, Switzerland",
%%%     telephone       = "+41 (1) 632.55.34",
%%%     FAX             = "+41 (1) 262.43.62",
%%%     email           = "balemi@aut.ee.ethz.ch (Internet)",
%%%     keywords        = "BibTeX, IFAC proceedings, Camera ready,
%%%                        publisher style",
%%%     supported       = "yes",
%%%     docstring       = "BibTeX style file for reference according to
%%%                        the instruction of the  International Federation
%%%                        of Automatic Control (IFAC) (modified from
%%%                        alpha.bst)
%%%                        To be used with the style files 
%%%                        IFACarticle.sty, automatica.sty or the substyle file
%%%                        harvard.sty .
%%%                        It is based on modified version of
%%%                        agsm.bst by Peter Williams
%%%                        peterw@archsci.arch.su.oz.au",
%%%  }
%%% ===========================================================================

ENTRY
  { address
    author
    booktitle
    chapter
    edition
    editor
    howpublished
    institution
    journal
    key
    month
    note
    number
    organization
    pages
    publisher
    school
    series
    title
    type
    volume
    year
  }
  { field.used }
  { extra.label sort.label list.year }

INTEGERS { output.state before.all mid.sentence after.sentence after.block }

FUNCTION {init.state.consts}
{ #0 'before.all :=
  #1 'mid.sentence :=
  #2 'after.sentence :=
  #3 'after.block :=
}

STRINGS { s t f }

FUNCTION {output.nonnull}
{ 's :=
  output.state mid.sentence =
    { ". " * write$ }
    { output.state after.block =
	{ add.period$ write$
	  newline$
	  "\newblock " write$
	}
	{ output.state before.all =
	    'write$
	    { add.period$ " " * write$ }
	  if$
	}
      if$
      mid.sentence 'output.state :=
    }
  if$
  s
}

FUNCTION {output.yearnull}
{ 's :=
  output.state mid.sentence =
    { ". " * write$ }
    { output.state after.block =
	{ add.period$ write$
	  newline$
	  "\newblock " write$
	}
	{ output.state before.all =
	    'write$
	    { add.period$ " " * write$ }
	  if$
	}
      if$
      mid.sentence 'output.state :=
    }
  if$
  s
}

FUNCTION {output}
{ duplicate$ empty$
    'pop$
    'output.nonnull
  if$
}

FUNCTION {output.check}
{ 't :=
  duplicate$ empty$
    { pop$ "empty " t * " in " * cite$ * warning$ }
    'output.nonnull
  if$
}

FUNCTION {item.check}
{ 't :=
  empty$
    { "empty " t * " in " * cite$ * warning$ }
    { skip$ }
  if$
}

FUNCTION {fin.entry}
{ add.period$
  write$
  newline$
}

FUNCTION {new.block}
{ output.state before.all =
    'skip$
    { after.block 'output.state := }
  if$
}

FUNCTION {not}
{   { #0 }
    { #1 }
  if$
}

FUNCTION {and}
{   'skip$
    { pop$ #0 }
  if$
}

FUNCTION {or}
{   { pop$ #1 }
    'skip$
  if$
}

FUNCTION {field.or.null}
{ duplicate$ empty$
    { pop$ "" }
    'skip$
  if$
}

FUNCTION {emphasize}
{ duplicate$ empty$
    { pop$ "" }
    { "{\em " swap$ * "}" * }
  if$
}

FUNCTION {embolden}
{ duplicate$ empty$
    { pop$ "" }
    { "{\bf " swap$ * "}" * }
  if$
}

FUNCTION {quote}
{ duplicate$ empty$
    { pop$ "" }
    { "{\em " swap$ * "}" * }
  if$
}

INTEGERS { nameptr namesleft numnames }

FUNCTION {format.names}
{ 's :=
  #1 'nameptr :=
  s num.names$ 'numnames :=
  numnames 'namesleft :=
    { namesleft #0 > }
%    { s nameptr "{ff~}{vv~}{ll}{, jj}" format.name$ 't :=
    { s nameptr "{vv~}{ll}{, jj}{, ff}" format.name$ 't :=
      nameptr #1 >
	{ namesleft #1 >
		    s nameptr "{ff~}{vv~}{ll}{, jj}" format.name$ 't :=
	{ ", " * t * }
	    { numnames #2 >
		{ "" * }
		'skip$
	      if$
	      t "others" =
		{ " et~al." * }
		{ " and " * t * }
	      if$
	    }
	  if$
	}
	't
      if$
      nameptr #1 + 'nameptr :=
      namesleft #1 - 'namesleft :=
    }
  while$
}

FUNCTION {format.authors}
{ author empty$
    { "" }
    { author format.names }
  if$
}


FUNCTION {format.editor.names}
{ 's :=
  'f :=
  #1 'nameptr :=
  s num.names$ 'numnames :=
  numnames 'namesleft :=
    { namesleft #0 > }
    { s nameptr f format.name$ 't :=
      nameptr #1 >
	{ namesleft #1 >
	    { ", " * t * }
	    { t "others" =
		{ " et~al." * }
		{ " and " * t * }
	      if$
	    }
	  if$
	}
	't
      if$
      nameptr #1 + 'nameptr :=
      namesleft #1 - 'namesleft :=
    }
  while$
}

FUNCTION {format.editors}
{ editor empty$
    { "(" }
    { "{vv~}{ll}{, jj}{, ff}" editor format.editor.names
      editor num.names$ #1 >
	{ ", Eds.)" * }
	{ ", Ed.)" * }
      if$
    }
  if$
}

FUNCTION {format.editors.reverse}
{ editor empty$
    { "(" }
    { "{ff~}{vv~}{ll}{, jj}" editor format.editor.names
      editor num.names$ #1 >
	{ ", Eds.)" * }
	{ ", Ed.)" * }
      if$
    }
  if$
}


FUNCTION {format.title}
{ title empty$
    { "" }
    { title "t" change.case$ }
  if$
}

FUNCTION {n.dashify}
{ 't :=
  ""
    { t empty$ not }
    { t #1 #1 substring$ "-" =
	{ t #1 #2 substring$ "--" = not
	    { "--" *
	      t #2 global.max$ substring$ 't :=
	    }
	    {   { t #1 #1 substring$ "-" = }
		{ "-" *
		  t #2 global.max$ substring$ 't :=
		}
	      while$
	    }
	  if$
	}
	{ t #1 #1 substring$ *
	  t #2 global.max$ substring$ 't :=
	}
      if$
    }
  while$
}

FUNCTION {format.btitle}
{ title emphasize
}

FUNCTION {tie.or.space.connect}
{ duplicate$ text.length$ #3 <
    { "~" }
    { " " }
  if$
  swap$ * *
}

FUNCTION {either.or.check}
{ empty$
    'pop$
    { "can't use both " swap$ * " fields in " * cite$ * warning$ }
  if$
}

FUNCTION {format.bvolume}
{ volume empty$
    { "" }
    { "Vol." volume tie.or.space.connect
      series empty$
	'skip$
	{ " of " * series emphasize * }
      if$
      "volume and number" number either.or.check
    }
  if$
}

FUNCTION {format.number.series}
{ volume empty$
    { number empty$
	{ series field.or.null }
	{ output.state mid.sentence =
	    { "number" }
	    { "Number" }
	  if$
	  number tie.or.space.connect
	  series empty$
	    { "there's a number but no series in " cite$ * warning$ }
	    { " In: " * series quote * }
	  if$
	}
      if$
    }
    { "" }
  if$
}

FUNCTION {format.edition}
{ edition empty$
    { "" }
    { output.state mid.sentence =
	{ edition "l" change.case$ " ed." * }
	{ edition "t" change.case$ " ed." * }
      if$
    }
  if$
}

INTEGERS { multiresult }

FUNCTION {multi.page.check}
{ 't :=
  #0 'multiresult :=
    { multiresult not
      t empty$ not
      and
    }
    { t #1 #1 substring$
      duplicate$ "-" =
      swap$ duplicate$ "," =
      swap$ "+" =
      or or
	{ #1 'multiresult := }
	{ t #2 global.max$ substring$ 't := }
      if$
    }
  while$
  multiresult
}

FUNCTION {format.pages}
{ pages empty$
    { "" }
    { pages multi.page.check
	{ "pp.~" pages n.dashify * }
	{ "p.~" pages * }
      if$
    }
  if$
}

FUNCTION {format.vol.num.pages}
{ volume embolden field.or.null
  number empty$
    'skip$
    { "(" number * ")" * *
      volume empty$
	{ "there's a number but no volume in " cite$ * warning$ }
	'skip$
      if$
    }
  if$
  pages empty$
    'skip$
    { duplicate$ empty$
	{ pop$ format.pages }
	{ ",~" * pages n.dashify * }
      if$
    }
  if$
}

FUNCTION {format.chapter.pages}
{ chapter empty$
    'format.pages
    { type empty$
	{ "Chap." }
	{ type "l" change.case$ }
      if$
      chapter tie.or.space.connect
      pages empty$
	'skip$
	{ ", " * format.pages * }
      if$
    }
  if$
}

FUNCTION {format.in.ed.booktitle}
{ booktitle empty$
    { "" }
    { editor empty$
	{ "In: " booktitle quote * }
	{ "In: " booktitle quote * " (" * format.editors.reverse * }
      if$
    }
  if$
}

FUNCTION {empty.misc.check}
{ author empty$ title empty$ howpublished empty$
  month empty$ year empty$ note empty$
  and and and and and
  key empty$ not and
    { "all relevant fields are empty in " cite$ * warning$ }
    'skip$
  if$
}

FUNCTION {format.thesis.type}
{ type empty$
    'skip$
    { pop$
      type "t" change.case$
    }
  if$
}

FUNCTION {format.tr.number}
{ type empty$
    { "Technical Report" }
    'type
  if$
  number empty$
    { "t" change.case$ }
    { number tie.or.space.connect }
  if$
}

FUNCTION {format.article.crossref}
{ key empty$
    { journal empty$
	{ "need key or journal for " cite$ * " to crossref " * crossref *
	  warning$
	  ""
	}
	{ "in {\em " journal * "\/} \cite{" * crossref * "}" *}
      if$
    }
    { "In: \citeasnoun{" crossref * "}" * }
  if$
 
}

FUNCTION {format.book.crossref}
{ volume empty$
    { "empty volume in " cite$ * "'s crossref of " * crossref * warning$
      "in "
    }
    { "Vol." volume tie.or.space.connect
      " of " *
    }
  if$
  editor empty$
  editor field.or.null author field.or.null =
  or
    { key empty$
	{ series empty$
	    { "need editor, key, or series for " cite$ * " to crossref " *
	      crossref * warning$
	      "" *
	    }
	    { "{\em " * series * "\/} \cite{" * crossref * "}" *}
	  if$
	}
	{ " \citeasnoun{" * crossref * "}" * }
      if$
    }
    { " \citeasnoun{" * crossref * "}" * }
  if$
}

FUNCTION {format.incoll.inproc.crossref}
{ editor empty$
  editor field.or.null author field.or.null =
  or
    { key empty$
	{ booktitle empty$
	    { "need editor, key, or booktitle for " cite$ * " to crossref " *
	      crossref * warning$
	      ""
	    }
	    { "in {\em " booktitle * "\/}" * " \cite{" * crossref * "}" *}
	  if$
	}
	{ "In: \citeasnoun{" crossref * "}" * }
      if$
    }
    { "In: \citeasnoun{" crossref * "}" * }
  if$
  
}

INTEGERS { len }

FUNCTION {chop.word}
{ 's :=
  'len :=
  s #1 len substring$ =
    { s len #1 + global.max$ substring$ }
    's
  if$
}

FUNCTION {format.lab.names.abbr}
{ 's :=
  s num.names$ 'numnames :=
  numnames #1 >
    { numnames #2 >
	{ s #1 "{vv~}{ll}" format.name$ " {\em et al.}" * }
	{ s #2 "{ff }{vv }{ll}{ jj}" format.name$ "others" =
            { s #1 "{vv~}{ll}" format.name$ " {\em et al.}" * }
	    { s #1 "{vv~}{ll}" format.name$ " and " *
              s #2 "{vv~}{ll}" format.name$ * 
            }
          if$
        }
      if$
    }
    { s #1 "{vv~}{ll}" format.name$ }
  if$
}

FUNCTION {format.lab.names.full}
{ 's :=
  #1 'nameptr :=
  s num.names$ 'numnames :=
  numnames 'namesleft :=
    { namesleft #0 > }
    { s nameptr "{vv~}{ll}" format.name$ 't :=
      nameptr #1 >
	{ namesleft #1 >
	    { ", " * t * }
	    { t "others" =
		{ " et~al." * }
		{ " and " * t * }
	      if$
	    }
	  if$
	}
	't
      if$
      nameptr #1 + 'nameptr :=
      namesleft #1 - 'namesleft :=
    }
  while$
}

INTEGERS { author.field editor.field organization.field title.field key.field }

FUNCTION {init.field.constants}
{ #0 'author.field :=
  #1 'editor.field :=
  #2 'organization.field :=
  #3 'title.field :=
  #4 'key.field :=
}

FUNCTION {make.list.label}
{ author.field field.used =
    { format.authors }
    { editor.field field.used =
        { format.editors }
        { organization.field field.used =
            { "The " #4 organization chop.word #3 text.prefix$ }
            { title.field field.used =
                { format.btitle }
                { key.field field.used =
                    { key #3 text.prefix$ }
                    { "Internal error :001 on " cite$ * " label" * warning$ }
                  if$
                }
              if$
            }
          if$
        }
      if$
    }
  if$
}

FUNCTION {make.full.label}
{ author.field field.used =
    { author format.lab.names.full }
    { editor.field field.used =
        { editor format.lab.names.full }
        { organization.field field.used =
            { "The " #4 organization chop.word #3 text.prefix$ }
            { title.field field.used =
                { format.btitle }
                { key.field field.used =
                    { key #3 text.prefix$ }
                    { "Internal error :001 on " cite$ * " label" * warning$ }
                  if$
                }
              if$
            }
          if$
        }
      if$
    }
  if$
}

FUNCTION {make.abbr.label}
{ author.field field.used =
    { author format.lab.names.abbr }
    { editor.field field.used =
        { editor format.lab.names.abbr }
        { organization.field field.used =
            { "The " #4 organization chop.word #3 text.prefix$ }
            { title.field field.used =
                { format.btitle }
                { key.field field.used =
                    { key #3 text.prefix$ }
                    { "Internal error :001 on " cite$ * " label" * warning$ }
                  if$
                }
              if$
            }
          if$
        }
      if$
    }
  if$
}

FUNCTION {output.bibitem}
{ newline$
  "\harvarditem[" write$
  make.abbr.label write$
  "]{" write$
  make.abbr.label write$
  "}{" write$
  list.year write$
  "}{" write$
  cite$ write$
  "}" write$
  newline$
  ""
  before.all 'output.state :=
}

FUNCTION {list.label.output}
{ make.list.label " " * write$
}

FUNCTION {article}
{ output.bibitem
  list.label.output
  " (" list.year * ")" * output.yearnull
  author "author" item.check
  title.field field.used =
    { skip$ }
    { format.title "title" output.check }
  if$
  crossref missing$
    { journal emphasize "journal" duplicate$ item.check
      pages empty$
        {
          output
        }
        {
          " " *
          format.vol.num.pages * output
        }
      if$
    }
    { format.article.crossref output.nonnull
      format.pages output
    }
  if$
  new.block
  note output
  fin.entry
}

FUNCTION {book}
{ output.bibitem
  list.label.output
  " (" list.year * ")" * output.yearnull
  author empty$
    { editor "author and editor" item.check }
    { crossref missing$
	{ "author and editor" editor either.or.check }
	'skip$
      if$
    }
  if$
  title.field field.used =
    { skip$ }
    { format.btitle "title" output.check }
  if$
  crossref missing$
    { format.bvolume output
      format.number.series output
      format.edition output
      publisher "publisher" output.check
      address output
    }
    { format.book.crossref output.nonnull
      format.edition output
    }
  if$
  new.block
  note output
  fin.entry
}

FUNCTION {booklet}
{ output.bibitem
  list.label.output
  " (" list.year * ")" * output.yearnull
  title.field field.used =
    { skip$ }
    { format.title "title" output.check }
  if$
  howpublished output
  address output
  new.block
  note output
  fin.entry
}

FUNCTION {inbook}
{ output.bibitem
  list.label.output
  " (" list.year * ")" * output.yearnull
  author empty$
    { editor "author and editor" item.check }
    { crossref missing$
	{ "author and editor" editor either.or.check }
	'skip$
      if$
    }
  if$
  title.field field.used =
    { skip$ }
    { format.btitle "title" output.check }
  if$
  format.chapter.pages "chapter and pages" output.check
  new.block
  crossref missing$
    { format.bvolume output
      format.number.series output
      format.edition output
      publisher "publisher" output.check
      address output
    }
    { format.book.crossref output.nonnull
      format.edition output
    }
  if$
  note output
  fin.entry
}

FUNCTION {incollection}
{ output.bibitem
  list.label.output
  " (" list.year * ")" * output.yearnull
  title.field field.used =
    { skip$ }
    { format.title "title" output.check }
  if$
  author "author" item.check
  crossref missing$
    { format.in.ed.booktitle "booktitle" output.check
      format.edition output
      format.bvolume output
      format.chapter.pages output
      new.block
      format.number.series output
      publisher "publisher" output.check
      address output
    }
    { format.chapter.pages output
      new.block
      format.incoll.inproc.crossref output.nonnull
    }
  if$
  note output
  fin.entry
}

FUNCTION {inproceedings}
{ output.bibitem
  list.label.output
  " (" list.year * ")" * output.yearnull
  title.field field.used =
    { skip$ }
    { format.title "title" output.check }
  if$
  author "author" item.check
  crossref missing$
    { format.in.ed.booktitle "booktitle" output.check
      format.bvolume output
      format.number.series output
      address empty$
	{ organization output
	  publisher output
	}
	{ organization output
	  publisher output
          address output.nonnull
 	}
      if$
    }
    { format.incoll.inproc.crossref output.nonnull
    }
  if$
  format.pages output
  new.block
  note output
  fin.entry
}

FUNCTION {conference} { inproceedings }

FUNCTION {manual}
{ output.bibitem
  list.label.output
  " (" list.year * ")" * output.yearnull
  title.field field.used =
    { skip$ }
    { format.btitle "title" output.check }
  if$
  format.edition output
  author empty$
    { organization empty$
	{ address output }
	'skip$
      if$
    }
    { organization output
      address output
    }
  if$
  new.block
  note output
  fin.entry
}

FUNCTION {mastersthesis}
{ output.bibitem
  list.label.output
  " (" list.year * ")" * output.yearnull
  author "author" item.check
  title.field field.used =
    { skip$ }
    { format.title "title" output.check }
  if$
  "Master's thesis" format.thesis.type output.nonnull
  school "school" output.check
  address output
  new.block
  note output
  fin.entry
}

FUNCTION {misc}
{ output.bibitem
  list.label.output
  " (" list.year * ")" * output.yearnull
  title.field field.used =
    { skip$ }
    { format.title output }
  if$
  howpublished output
  new.block
  note output
  fin.entry
  empty.misc.check
}

FUNCTION {phdthesis}
{ output.bibitem
  list.label.output
  " (" list.year * ")" * output.yearnull
  author "author" item.check
  title.field field.used =
    { skip$ }
    { title "title" output.check }
  if$
  "PhD thesis" format.thesis.type output.nonnull
  school "school" output.check
  address output
  new.block
  note output
  fin.entry
}

FUNCTION {proceedings}
{ output.bibitem
  list.label.output
  " (" list.year * ")" * output.yearnull
  title.field field.used =
    { skip$ }
    { format.btitle "title" output.check }
  if$
  format.bvolume output
  format.number.series output
  address empty$
    { editor empty$
	{ skip$ }
	{ organization output
	}
      if$
      publisher output
    }
    { editor empty$
	'skip$
	{ organization output }
      if$
      publisher output
      address output.nonnull
    }
  if$
  new.block
  note output
  fin.entry
}

FUNCTION {techreport}
{ output.bibitem
  list.label.output
  " (" list.year * ")" * output.yearnull
  author "author" item.check
  title.field field.used =
    { skip$ }
    { format.title "title" output.check }
  if$
  format.tr.number output.nonnull
  institution "institution" output.check
  address output
  new.block
  note output
  fin.entry
}

FUNCTION {unpublished}
{ output.bibitem
  list.label.output
  " (" list.year * ")" * output.yearnull
  author "author" item.check
  title.field field.used =
    { skip$ }
    { format.title "title" output.check }
  if$
  note "note" output.check
  fin.entry
}

FUNCTION {default.type} { misc }

MACRO {jan} {"January"}

MACRO {feb} {"February"}

MACRO {mar} {"March"}

MACRO {apr} {"April"}

MACRO {may} {"May"}

MACRO {jun} {"June"}

MACRO {jul} {"July"}

MACRO {aug} {"August"}

MACRO {sep} {"September"}

MACRO {oct} {"October"}

MACRO {nov} {"November"}

MACRO {dec} {"December"}

MACRO {acmcs} {"ACM Computing Surveys"}

MACRO {acta} {"Acta Informatica"}

MACRO {cacm} {"Communications of the ACM"}

MACRO {ibmjrd} {"IBM Journal of Research and Development"}

MACRO {ibmsj} {"IBM Systems Journal"}

MACRO {ieeese} {"IEEE Transactions on Software Engineering"}

MACRO {ieeetc} {"IEEE Transactions on Computers"}

MACRO {ieeetcad}
 {"IEEE Transactions on Computer-Aided Design of Integrated Circuits"}

MACRO {ipl} {"Information Processing Letters"}

MACRO {jacm} {"Journal of the ACM"}

MACRO {jcss} {"Journal of Computer and System Sciences"}

MACRO {scp} {"Science of Computer Programming"}

MACRO {sicomp} {"SIAM Journal on Computing"}

MACRO {tocs} {"ACM Transactions on Computer Systems"}

MACRO {tods} {"ACM Transactions on Database Systems"}

MACRO {tog} {"ACM Transactions on Graphics"}

MACRO {toms} {"ACM Transactions on Mathematical Software"}

MACRO {toois} {"ACM Transactions on Office Information Systems"}

MACRO {toplas} {"ACM Transactions on Programming Languages and Systems"}

MACRO {tcs} {"Theoretical Computer Science"}

READ

EXECUTE {init.field.constants}

FUNCTION {sortify}
{ purify$
  "l" change.case$
}

FUNCTION {author.key.label}
{ author empty$
    { key empty$
	{ title.field 'field.used := }
	{ key.field 'field.used := }
      if$
    }
    { author.field 'field.used := }
  if$
}

FUNCTION {author.editor.key.label}
{ author empty$
    { editor empty$
	{ key empty$
	    { title.field 'field.used := }
	    { key.field 'field.used := }
	  if$
  	}
	{ editor.field 'field.used := }
      if$
    }
    { author.field 'field.used := }
  if$
}

FUNCTION {author.key.organization.label}
{ author empty$
    { key empty$
	{ organization empty$
	    { title.field 'field.used := }
	    { organization.field 'field.used := }
	  if$
	}
	{ key.field 'field.used := }
      if$
    }
    { author.field 'field.used := }
  if$
}

FUNCTION {editor.key.organization.label}
{ editor empty$
    { key empty$
	{ organization empty$
	    { title.field 'field.used := }
	    { organization.field 'field.used := }
	  if$
	}
	{ key.field 'field.used := }
      if$
    }
    { editor.field 'field.used := }
  if$
}

FUNCTION {sort.format.title}
{ 't :=
  "A " #2
    "An " #3
      "The " #4 t chop.word
    chop.word
  chop.word
  sortify
  #1 global.max$ substring$
}

FUNCTION {calc.label}
{ type$ "book" =
  type$ "inbook" =
  or
    'author.editor.key.label
    { type$ "proceedings" =
	'editor.key.organization.label
	{ type$ "manual" =
	    'author.key.organization.label
	    'author.key.label
	  if$
	}
      if$
    }
  if$
  make.abbr.label
  title.field field.used =
    { sort.format.title }
    { sortify }
  if$
  year field.or.null purify$ #-1 #4 substring$ sortify
  *
  'sort.label :=
}

FUNCTION {first.presort}
{ calc.label
  sort.label
  title.field field.used =
    { skip$ }
    { "    "
      *
      make.list.label sortify
      *
      "    "
      *
      title field.or.null
      sort.format.title
      *
    }
  if$
  #1 entry.max$ substring$
  'sort.key$ :=
}

ITERATE {first.presort}

SORT

STRINGS { last.sort.label next.extra }

INTEGERS { last.extra.num }

FUNCTION {initialize.last.extra.num}
{ #0 int.to.chr$ 'last.sort.label :=
  "" 'next.extra :=
  #0 'last.extra.num :=
}

FUNCTION {forward.pass}
{ last.sort.label sort.label =
    { last.extra.num #1 + 'last.extra.num :=
      last.extra.num int.to.chr$ 'extra.label :=
    }
    { "a" chr.to.int$ 'last.extra.num :=
      "" 'extra.label :=
      sort.label 'last.sort.label :=
    }
  if$
}

FUNCTION {reverse.pass}
{ next.extra "b" =
    { "a" 'extra.label := }
    'skip$
  if$
  year empty$
    { "n.d." extra.label emphasize * 'list.year := }
    { year extra.label emphasize * 'list.year := }
  if$
  extra.label 'next.extra :=
}

EXECUTE {initialize.last.extra.num}

ITERATE {forward.pass}

REVERSE {reverse.pass}

FUNCTION {second.presort}
{ make.list.label
  title.field field.used =
    { sort.format.title }
    { sortify }
  if$
  "    "
  *
  list.year field.or.null sortify
  *
  "    "
  *
  title.field field.used =
    { skip$ }
    { title field.or.null
      sort.format.title
      *
    }
  if$
  #1 entry.max$ substring$
  'sort.key$ :=
}

ITERATE {second.presort}

SORT

FUNCTION {begin.bib}
{ preamble$ empty$
    'skip$
    { preamble$ write$ newline$ }
  if$
  "\begin{thebibliography}{xx}" write$ newline$
}

EXECUTE {begin.bib}

EXECUTE {init.state.consts}

ITERATE {call.type$}

FUNCTION {end.bib}
{ newline$
  "\end{thebibliography}" write$ newline$
}

EXECUTE {end.bib}

%%%%%%%%%%%%%%%%%%%%%%%%%%%%% End of IFAC.bst %%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%



